Gravitational Wave Oscillations in Bigravity

We derive consistent equations for gravitational wave oscillations in bigravity. In this framework a second dynamical tensor field is introduced in addition to General Relativity and coupled such that one massless and one massive linear combination arise. Only one of the two tensors is the physical metric coupling to matter, and thus the basis in which gravitational waves propagate is different from the basis where the wave is produced and detected. Therefore, one should expect -- in analogy to neutrino oscillations -- to observe an oscillatory behavior. We show how this behavior arises explicitly, discuss phenomenological implications and present new limits on the graviton parameter space in bigravity.

==> reply_final.txt <==
Dear editor of PRL,

Thank you very much for the reports of referees B and C to our manuscript LD16110 'Gravitational Wave Oscillations in Bigravity'. We would like to thank both of them for their constructive criticism which we gladly accept to improve the latest version of the manuscript.

In the following we would like to address the open issues raised by referee C and indicate the changes we have made to the manuscript.

The referee is worried about the approximation for setting the function c = 1 in our analysis and provides references where this is not the case. Indeed the approximation c = 1 is not a general feature of the solution we study, but a particular feature of the parameter ranges we consider. It is very important to realize that we are *not* considering the graviton mass to be related to the current value of the Hubble rate. Also we consider late times only, where the matter energy density is very small. Using our Eq. (11), one can see that for typical values of \rho and m_g ~ 10^-22eV, as it is relevant for our analysis (cf. Fig. 3), we find that c = 1 + O(10^-20). Therefore, we can take c = 1 to very high precision! We have added a comment below Eq. (12) to highlight this to the reader.

We have used this opportunity to study and discuss below Eq. (12) what effects a larger c ≠ 1 has on the solutions and find that we cannot distinguish solutions with c>1 from those with c<1. Thus, we have removed the comment about superluminal propagation from the introduction. However, we do want to highlight that previous studies have found an *increase* in the amplitude of the gravitational wave’s strain compared to GR. Using our analogy to neutrino oscillations, it is evident that this is an unphysical result as it implies a violation of local energy conservation as implied by the Lorentz invariance of our solutions. The analogy to neutrinos would imply a survival probability > 1.

We agree with the referee that figure 1 should be modified for better understanding and we have included an updated plot in the resubmitted version of the manuscript.

Concerning the estimate of the coherence length: the waveforms at production (and hence detection) obtained via numerical GR can be reconstructed with a superposition of wave packets. On the other hand, our result in the linearized theory of bigravity is a plane wave solution for the propagation of the two GW modes. This justifies the estimate Eq. (18) in the analogy to neutrino wave packets without looking at the fully non-linear production mechanism, as we only make a statement about the propagation of the GW.

The referee rightfully points out that the reconstructed waveform of the second GW event shows a longer timescale. However we consider an order O(1) coefficient to have a negligible effect on the mass range of a coherent graviton, see Eq. (20). We also acknowledge that the LIGO waveform is reconstructed from a noisy background, where we only have information about the waveform if the signal-to-noise ratio is sufficiently high. This is another reason to stress that Eq. (20) is only a rough estimate. We have added a corresponding discussion below the aforementioned equation to highlight this to the reader.

Finally, we would like to thank the referee for the comment on possible source localizations which we have included in the text. It is indeed a very good test for the proposed phenomenon.


No further substantial changes have been made to the manuscript and we hope that it is now  ready for publication in PRL.


Kindest regards,

Juri Smirnov (corresponding author)

